Rich feature hierarchies for accurate object detection and semantic segmentation

Object detection performance, as measured on the canonical PASCAL VOC dataset, has plateaued in the last few years. The best-performing methods are complex ensemble systems that typically combine multiple low-level image features with high-level context. In this paper, we propose a simple and scalable detection algorithm that improves mean average precision (mAP) by more than 30% relative to the previous best result on VOC 2012---achieving a mAP of 53.3%. Our approach combines two key insights: (1) one can apply high-capacity convolutional neural networks (CNNs) to bottom-up region proposals in order to localize and segment objects and (2) when labeled training data is scarce, supervised pre-training for an auxiliary task, followed by domain-specific fine-tuning, yields a significant performance boost. Since we combine region proposals with CNNs, we call our method R-CNN: Regions with CNN features. We also compare R-CNN to OverFeat, a recently proposed sliding-window detector based on a similar CNN architecture. We find that R-CNN outperforms OverFeat by a large margin on the 200-class ILSVRC2013 detection dataset. Source code for the complete system is available at http://www.cs.berkeley.edu/~rbg/rcnn.

==> R-CNN-ILSVRC2013-APs.txt <==
0.508
0.500
0.318
0.538
0.309
0.540
0.450
0.118
0.420
0.028
0.375
0.326
0.219
0.174
0.553
0.418
0.653
0.372
0.113
0.627
0.529
0.388
0.127
0.411
0.062
0.709
0.193
0.388
0.090
0.267
0.312
0.257
0.575
0.885
0.376
0.289
0.445
0.480
0.323
0.289
0.304
0.141
0.195
0.246
0.462
0.215
0.396
0.212
0.242
0.299
0.300
0.237
0.228
0.340
0.101
0.185
0.199
0.768
0.441
0.278
0.199
0.141
0.350
0.564
0.221
0.445
0.206
0.202
0.049
0.593
0.242
0.641
0.215
0.425
0.286
0.513
0.479
0.323
0.331
0.130
0.138
0.342
0.099
0.460
0.126
0.504
0.405
0.174
0.334
0.380
0.070
0.417
0.287
0.592
0.195
0.237
0.443
0.030
0.584
0.091
0.354
0.333
0.513
0.231
0.389
0.324
0.310
0.301
0.040
0.401
0.333
0.149
0.496
0.422
0.318
0.045
0.316
0.275
0.388
0.222
0.114
0.090
0.328
0.417
0.205
0.226
0.210
0.192
0.437
0.064
0.152
0.320
0.212
0.372
0.079
0.248
0.213
0.141
0.294
0.080
0.710
0.162
0.411
0.611
0.140
0.416
0.025
0.345
0.115
0.246
0.408
0.573
0.106
0.209
0.489
0.090
0.579
0.362
0.338
0.588
0.692
0.168
0.437
0.163
0.068
0.313
0.451
0.183
0.081
0.099
0.268
0.132
0.188
0.091
0.453
0.057
0.217
0.214
0.591
0.426
0.246
0.618
0.292
0.247
0.608
0.138
0.144
0.591
0.417
0.272
0.195
0.137
0.597
0.240
0.398
0.081
0.409
0.486
0.312
0.496


==> abstract.txt <==
Object detection performance, as measured on the canonical PASCAL
VOC dataset, has plateaued in the last few years.  The best-performing
methods are complex ensemble systems that typically combine multiple
low-level image features with high-level context.  In this paper,
we propose a simple and scalable detection algorithm that improves
mean average precision (mAP) by more than 30% relative to the
previous best result on VOC 2012---achieving a mAP of 53.3%.  Our
approach combines two key insights: (1) one can apply high-capacity
convolutional neural networks (CNNs) to bottom-up region proposals
in order to localize and segment objects and (2) when labeled
training data is scarce, supervised pre-training for an auxiliary
task, followed by domain-specific fine-tuning, yields a significant
performance boost.  Since we combine region proposals with CNNs,
we call our method R-CNN: Regions with CNN features.  We
also compare R-CNN to OverFeat, a recently proposed sliding-window
detector based on a similar CNN architecture.  We find that R-CNN
outperforms OverFeat by a large margin on the 200-class ILSVRC2013
detection dataset.  Source code for the complete system is available
at http://www.cs.berkeley.edu/~rbg/rcnn.


==> figures/ilsvrc/export_fig/.ignore/ghostscript.txt <==
gs

==> figures/ilsvrc/export_fig/.ignore/gs_font_path.txt <==
/usr/share/fonts:/usr/local/share/fonts:/usr/share/fonts/X11:/usr/local/share/fonts/X11:/usr/share/fonts/truetype:/usr/local/share/fonts/truetype

==> figures/ilsvrc/export_fig/license.txt <==
Copyright (c) 2012, Oliver Woodford
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.

